Measuring Topological Field Theories: Lattice Models and Field-Theoretic Description

Recent years have witnessed a surge of interest in performing measurements within topological phases of matter, e.g., symmetry-protected topological (SPT) phases and topological orders. Notably, measurements of certain SPT states have been known to be related to Kramers-Wannier duality and Jordan-Wigner transformations, giving rise to long-range entangled states and invertible phases, such as the Kitaev chain. Moreover, measurements of topologically ordered states correspond to charge condensations. In this work, we present a field-theoretic framework for describing measurements within topological field theories. We employ various lattice models as examples to illustrate the outcomes of measuring local symmetry operators within topological phases, demonstrating their agreement with the predictions from field-theoretic descriptions. We demonstrate that these measurements can lead to SPT, spontaneous symmetry-breaking, and topologically ordered phases. Specifically, when there is emergent symmetry after measurement, the remaining symmetry and emergent symmetry will have a mixed anomaly, which leads to long-ranged entanglement.

==> figures/lattice1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn, label={below:i+1}] (0) at (-3, 0) {};
		\node [style=bn, label={below:i+2}] (1) at (-1, 0) {};
		\node [style=bn, label={below:i+3}] (2) at (1, 0) {};
		\node [style=bn, label={below:i+4}] (3) at (3, 0) {};
		\node [style=bn, label={below:i+5}] (4) at (5, 0) {};
		\node [style=bn, label={below:i}] (5) at (-5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=black] (0) to (5);
		\draw [style=black] (0) to (1);
		\draw [style=black] (2) to (1);
		\draw [style=black] (2) to (3);
		\draw [style=black] (4) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> manifold.tikz <==
\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,576); %set diagram left start at 0, and has height of 576

%Shape: Polygon Curved [id:ds7153870921667596] 
\draw   (252,298.5) .. controls (249,520.5) and (128,560.5) .. (127,338.5) .. controls (126,116.5) and (255,76.5) .. (252,298.5) -- cycle ;
%Curve Lines [id:da33821371248473686] 
\draw    (202,150.5) .. controls (282,158.5) and (513,165.5) .. (532,330.5) .. controls (551,495.5) and (307,511.5) .. (177,486.5) ;

% Text Node
\draw (405,243.4) node [anchor=north west][inner sep=0.75pt]  [font=\fontsize{2.06em}{2.47em}\selectfont]  {$\mathnormal{M}$};
% Text Node
\draw (167,191.4) node [anchor=north west][inner sep=0.75pt]  [font=\fontsize{2.06em}{2.47em}\selectfont]  {$\partial \mathnormal{M}$};


\end{tikzpicture}

